Discovery of X-ray polarization angle rotation in active galaxy Mrk 421

The magnetic field conditions in astrophysical relativistic jets can be probed by multiwavelength polarimetry, which has been recently extended to X-rays. For example, one can track how the magnetic field changes in the flow of the radiating particles by observing rotations of the electric vector position angle $\Psi$. Here we report the discovery of a $\Psi_{\mathrm x}$ rotation in the X-ray band in the blazar Mrk 421 at an average flux state. Across the 5 days of Imaging X-ray Polarimetry Explorer (IXPE) observations of 4-6 and 7-9 June 2022, $\Psi_{\mathrm x}$ rotated in total by $\geq360^\circ$. Over the two respective date ranges, we find constant, within uncertainties, rotation rates ($80 \pm 9$ and $91 \pm 8 ^\circ/\rm day$) and polarization degrees ($\Pi_{\mathrm x}=10\%\pm1\%$). Simulations of a random walk of the polarization vector indicate that it is unlikely that such rotation(s) are produced by a stochastic process. The X-ray emitting site does not completely overlap the radio/infrared/optical emission sites, as no similar rotation of $\Psi$ was observed in quasi-simultaneous data at longer wavelengths. We propose that the observed rotation was caused by a helical magnetic structure in the jet, illuminated in the X-rays by a localized shock propagating along this helix. The optically emitting region likely lies in a sheath surrounding an inner spine where the X-ray radiation is released.

==> not_observations.txt <==
descriptor not_jd not_pd,+- not_pa,+- not_mag,+-
2459703.89578 2.89 0.11 21.5 0.8 12.98 0.02
2459735.39680 4.75 0.11 152.527 0.392 12.91 0.02
2459736.42091 3.855 0.094 133.276 0.509 12.79 0.02
2459737.41713 5.58 0.16 145.981 0.365 12.78 0.03

